Study of the deuterons emission time in pp collisions at the LHC via kaon-deuteron correlations

The femtoscopy correlation between positively charged kaons and deuterons measured in pp collisions at $\sqrt{s}=$ 13 TeV at the LHC with the ALICE experiment is employed to determine the upper limit for the time delay of the deuteron emission with respect to all other hadrons. Two scenarios are considered: the first assumes that deuterons form following the decays of short-lived strong resonances, while the second assumes that deuteron production occurs simultaneously with all other primary hadrons. For both scenarios, an additional delay time can be introduced using the CECA source model and its upper limit can be extracted by fitting the femtoscopy correlation. Two models are considered for the strong K$^+$d final state interaction. For the scenario where deuterons production is affected by baryonic resonances the upper limit of the time delay is 2.25 fm/c, while for the primary production scenario the upper limit is 4.75 fm/c. These results support the hypothesis of an early formation of the deuteron as an extended, weakly bound composite object in ultra-relativistic proton-proton collisions at the LHC.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


